The Generalized Matrix Chain Algorithm

In this paper, we present a generalized version of the matrix chain algorithm to generate efficient code for linear algebra problems, a task for which human experts often invest days or even weeks of works. The standard matrix chain problem consists in finding the parenthesization of a matrix product $M := A_1 A_2 \cdots A_n$ that minimizes the number of scalar operations. In practical applications, however, one frequently encounters more complicated expressions, involving transposition, inversion, and matrix properties. Indeed, the computation of such expressions relies on a set of computational kernels that offer functionality well beyond the simple matrix product. The challenge then shifts from finding an optimal parenthesization to finding an optimal mapping of the input expression to the available kernels. Furthermore, it is often the case that a solution based on the minimization of scalar operations does not result in the optimal solution in terms of execution time. In our experiments, the generated code outperforms other libraries and languages on average by a factor of about 9. The motivation for this work comes from the fact that---despite great advances in the development of compilers---the task of mapping linear algebra problems to optimized kernels is still to be done manually. In order to relieve the user from this complex task, new techniques for the compilation of linear algebra expressions have to be developed.

==> execution_time.csv <==
algorithm,generated0,naive_julia,recommended_julia,naive_armadillo,recommended_armadillo,naive_eigen,recommended_eigen,naive_blaze,naive_matlab,recommended_matlab
seed_100_matrix_chain_0,0.01802064895,0.0266303306,0.027709097000000002,0.0188358,0.0188156,0.0262142,0.026222900000000004,0.024480599999999998,0.0257015,0.0244436
seed_100_matrix_chain_1,0.00921835275,0.4106790304,0.4131281686,0.269629,0.269381,0.42173299999999997,0.423234,0.406069,0.4275463,0.42902700000000005
seed_100_matrix_chain_2,0.3985426812,0.7294222394000001,0.4305641738,0.585435,0.530356,0.891475,0.49126400000000003,0.815575,0.7105336,0.423365
seed_100_matrix_chain_3,0.0236494156,0.17067531149999998,0.07134466870000003,0.14562,0.0408056,0.1805,0.0707928,0.16838499999999998,0.1615836,0.06799630000000001
seed_100_matrix_chain_4,0.027178153899999998,0.033594965000000004,0.0330310236,0.029535400000000003,0.0295209,0.0296026,0.030162,0.028926099999999996,0.029203700000000003,0.0289536
seed_100_matrix_chain_5,0.00117858465,0.008724974199999999,0.008304292900000001,0.00120422,0.00120736,0.00120795,0.00120953,0.00122834,0.0009687000000000001,0.0008002
seed_100_matrix_chain_6,0.017046220800000005,0.0375416008,0.037297638,0.037363,0.0265781,0.038542599999999996,0.03888130000000001,0.0319879,0.0395622,0.0392673
seed_100_matrix_chain_7,0.33396479405,1.1293909021,1.0505926337000002,1.3,1.22357,1.37304,1.19223,1.27186,1.329744,1.2372517
seed_100_matrix_chain_8,0.0914113385,0.123986175,0.1310020096,0.129212,0.111344,0.132875,0.124803,0.114527,0.1340708,0.1286478
seed_100_matrix_chain_9,0.0058068316,0.2993958952,0.29107526440000003,0.279763,0.23919400000000002,0.47469399999999995,0.354648,0.33357800000000004,0.4464889,0.3598584
seed_100_matrix_chain_10,0.4559677155500001,0.5955397561,0.5953779355,0.5422819999999999,0.5421090000000001,0.6940970000000001,0.693709,0.55332,0.7007732,0.7031670999999999
seed_100_matrix_chain_11,0.0371930133,0.1978814509,0.2023573828,0.182305,0.182518,0.185999,0.185806,0.176922,0.18941029999999998,0.1879911
seed_100_matrix_chain_12,0.25899429005,0.3456541409,0.3607137442,0.341487,0.358645,0.381037,0.364129,0.352813,0.3262102,0.3743597
seed_100_matrix_chain_13,0.06469480415000001,0.4587628087000001,0.2664968505,0.628496,0.22889099999999998,0.8379120000000001,0.255261,0.31958000000000003,0.7707438,0.2731355
seed_100_matrix_chain_14,0.07440512634999999,0.9690096063,0.6888095542,0.86072,0.352403,1.2014799999999999,0.673063,1.03593,0.9508806000000001,0.7060407
seed_100_matrix_chain_15,0.0452763975,0.28336547230000003,0.2731735248,0.317905,0.281462,0.439464,0.333449,0.257448,0.3603882,0.31930790000000003
seed_100_matrix_chain_16,0.085613126,1.2341408112,1.0334998755,0.658877,0.46307200000000004,1.32102,1.0518100000000001,0.6978489999999999,1.2076848,1.0754591
seed_100_matrix_chain_17,0.0013045491500000002,0.0068489378000000005,0.0130755448,0.00351434,0.0428351,0.12128,0.0428414,0.0034594,0.07280439999999999,0.044832
seed_100_matrix_chain_18,0.16535801715000004,0.44899162369999995,0.4123956787,0.327844,0.292504,0.492667,0.404978,0.46101899999999996,0.4044263,0.4167391
seed_100_matrix_chain_19,0.18912373035,0.2024134037,0.202190407,0.320262,0.319929,0.320255,0.320894,0.185568,0.3337485,0.3320778
seed_200_matrix_chain_0,0.0426185493,0.1067017482,0.11332053269999999,0.10932599999999999,0.111903,0.121156,0.11809800000000001,0.101574,0.1243182,0.10337400000000001
seed_200_matrix_chain_1,0.082720005,0.120979852,0.1215502739,0.115775,0.0970381,0.14364200000000002,0.134974,0.128147,0.170577,0.1289358
seed_200_matrix_chain_2,0.0038573201,0.1999761939,0.2013697108,0.224113,0.190584,0.23368200000000003,0.18873,0.0167451,0.2557833,0.19737439999999998
seed_200_matrix_chain_3,0.09185436789999997,0.8452608640000001,0.6773408119,0.8112739999999999,0.7031229999999999,0.987518,0.671292,0.347317,0.8581183000000001,0.7151991999999999
seed_200_matrix_chain_4,0.033379750150000005,0.2357811127,0.2304603125,0.301556,0.287972,0.354085,0.336606,0.239129,0.3695985,0.34890390000000004
seed_200_matrix_chain_5,0.00022102335000000005,0.0045262368,0.0005890491,0.00270546,0.000367614,0.00823059,0.00229256,0.00055511,0.0221518,0.0069881
seed_200_matrix_chain_6,0.29313029235,0.3367221503000001,0.3372217431,0.363078,0.383778,0.51759,0.390679,0.317019,0.4666843,0.4142129
seed_200_matrix_chain_7,0.03964318285,0.5923537338999999,0.3107649006,0.70285,0.257278,0.8034479999999999,0.369288,0.41534799999999994,0.8411561,0.3797458
seed_200_matrix_chain_8,0.17382072919999994,0.6622967629,0.3769600374000001,0.470942,0.28744699999999995,0.722229,0.327115,0.676335,0.5912231,0.3477118
seed_200_matrix_chain_9,0.01873635485,0.0179278832,0.019238309,0.0272099,0.029288799999999997,0.0375046,0.029738099999999996,0.018273400000000002,0.073278,0.0420639
seed_200_matrix_chain_10,0.33288833519999994,0.7983412489000001,0.7835924431,0.719635,0.720245,0.781031,0.780656,0.744219,0.9179874,0.7993358
seed_200_matrix_chain_11,0.0006743857,0.0006699230999999999,0.0006714380000000001,0.000669115,0.000667756,0.0006693119999999999,0.0006639080000000001,0.000639745,0.0017913,0.0013079
seed_200_matrix_chain_12,0.0021279136999999997,0.20042091300000006,0.011146718799999998,0.218518,0.00397324,0.430203,0.00294756,0.209596,0.433309,0.007377
seed_200_matrix_chain_13,0.28237079150000005,0.8102106745000001,0.7301346319000002,0.580212,0.579904,0.849088,0.8476530000000001,0.7835300000000001,0.9214408000000002,0.6899805
seed_200_matrix_chain_14,0.24847440755,0.2876409229,0.2869426827,0.348654,0.348991,0.36254899999999995,0.362627,0.248335,0.3749067,0.3668572
seed_200_matrix_chain_15,0.1400827864,0.6311453942,0.5355425408000001,0.9761040000000001,0.58808,1.0835,0.612685,0.889545,0.9998398000000001,0.6262864
seed_200_matrix_chain_16,0.0152894098,0.0292332225,0.028803358799999994,0.0272075,0.027179900000000003,0.0277985,0.0280801,0.027724799999999997,0.061051,0.0382527
seed_200_matrix_chain_17,0.045810048749999985,0.2150357526,0.27925442079999996,0.22385100000000002,0.280855,0.256098,0.29680700000000004,0.12322899999999999,0.22888920000000001,0.2866242
seed_200_matrix_chain_18,0.6920676475499999,0.8635616119,0.8207195377000002,0.7576039999999999,0.757648,0.936364,0.9360799999999999,0.877178,0.8326686,0.8033569
seed_200_matrix_chain_19,0.3938651875,0.5020771734,0.4883786176999999,0.500116,0.49991800000000003,0.516867,0.516796,0.471609,0.6002142,0.4949548
seed_300_matrix_chain_0,0.03697072970000001,0.055143738800000015,0.0754087605,0.06824069999999999,0.185174,0.390307,0.188345,0.05566619999999999,0.34014099999999997,0.2420777
seed_300_matrix_chain_1,0.17162916545,0.5265045321999999,0.5230466012000001,0.711164,0.704166,0.724405,0.719011,0.506737,0.7755954,0.7522233
seed_300_matrix_chain_2,0.04350919375,0.4902951188,0.3772182638,0.532151,0.130434,0.669059,0.362089,0.611586,0.7355555,0.38638390000000006
seed_300_matrix_chain_3,0.00994295965,0.034189565299999995,0.0306469539,0.0298928,0.0262628,0.039424900000000006,0.026320099999999996,0.0326545,0.061485000000000005,0.041643599999999996
seed_300_matrix_chain_4,0.1362003861,0.2732038268,0.2737956498,0.39064,0.37802800000000003,0.39217199999999997,0.39176500000000003,0.358398,0.4095301,0.4032176
seed_300_matrix_chain_5,0.021999669750000003,0.0986988043,0.0985776052,0.0220832,0.022078200000000003,0.08540930000000001,0.08606660000000001,0.084007,0.1223012,0.0923461
seed_300_matrix_chain_6,0.00349414835,0.14603965119999998,0.14428862509999998,0.122499,0.122603,0.12323599999999998,0.12319400000000001,0.11177100000000001,0.165444,0.13176400000000002
seed_300_matrix_chain_7,0.2247110673,0.7225602837,0.4995197295,1.0085600000000001,0.45621999999999996,1.1671799999999999,0.465898,0.938809,1.0894972,0.48985730000000005
seed_300_matrix_chain_8,0.006268044299999999,0.025940489500000004,0.025699582300000003,0.00696113,0.00696179,0.006979300000000001,0.00698251,0.0132851,0.0163953,0.0160363
seed_300_matrix_chain_9,0.09259081705,0.7761890370999999,0.7189585728999999,0.419968,0.358483,0.944116,0.858142,0.778349,1.0474348,0.8699638000000001
seed_300_matrix_chain_10,0.07431631009999999,0.22524818610000005,0.2250729244,0.229937,0.229713,0.23445300000000002,0.234496,0.22884000000000002,0.2595424,0.24223409999999998
seed_300_matrix_chain_11,0.14515095044999998,0.2156657339,0.1932098309,0.18621,0.185968,0.230489,0.229931,0.191486,0.23568609999999998,0.18888229999999998
seed_300_matrix_chain_12,0.0106073958,0.045275566,0.0433168712,0.0309043,0.0313474,0.042816,0.0429153,0.0410094,0.0820178,0.0541237
seed_300_matrix_chain_13,0.12460882105,0.7786284498000001,0.5956724298,0.794829,0.79586,1.02609,1.02652,0.70919,1.0777371999999998,0.6203184
seed_300_matrix_chain_14,0.0733398163,0.0707260083,0.07117171079999997,0.07089110000000001,0.0709908,0.0719459,0.0722152,0.0691227,0.11504389999999999,0.08594210000000001
seed_300_matrix_chain_15,0.3536920452,0.9257216773,0.9088878943,1.19246,1.11182,1.37576,1.35877,1.22304,1.3502003,0.9991828000000001
seed_300_matrix_chain_16,0.0770662936,0.13746412000000002,0.139971677,0.177571,0.114604,0.198426,0.116472,0.14711,0.2130333,0.12530819999999998
seed_300_matrix_chain_17,0.2597634455,1.2436551483,1.0867819139,1.3244,1.33089,1.6646400000000001,1.35582,1.32465,1.5095901000000003,1.3917604
seed_300_matrix_chain_18,0.01033651275,0.5046517262000001,0.5160233781,0.48498500000000005,0.479695,0.47698199999999996,0.47601099999999996,0.46996499999999997,0.49102690000000004,0.48974350000000005
seed_300_matrix_chain_19,0.0033375155000000003,0.0088994301,0.0084610195,0.00214398,0.00214166,0.00663535,0.00649974,0.00200561,0.0173155,0.0166057
seed_400_matrix_chain_0,0.023297999349999998,0.0453388282,0.040754777000000006,0.0230249,0.0230197,0.037119599999999996,0.0369854,0.0354703,0.0815939,0.042170599999999996
seed_400_matrix_chain_1,0.00020898175,0.0029876279,0.0014264554000000002,0.00160703,0.000189801,0.00341245,0.000169652,0.000438013,0.0099221,0.0008724000000000001
seed_400_matrix_chain_2,0.0015091341500000001,0.10049057360000002,0.11009140810000001,0.14527,0.128991,0.246707,0.132259,0.101142,0.2340172,0.13789
seed_400_matrix_chain_3,0.009496795300000001,0.0116619934,0.011432421799999998,0.00905291,0.00903879,0.00907799,0.00911743,0.00911649,0.0229904,0.0202618
seed_400_matrix_chain_4,0.007646836950000001,0.0312627952,0.0278423972,0.0344744,0.0196987,0.0537637,0.0319694,0.0264936,0.0803335,0.0361385
seed_400_matrix_chain_5,0.06669573965,0.28086114149999997,0.2727365739,0.24589699999999998,0.245639,0.298956,0.299035,0.257088,0.32364309999999996,0.3102291
seed_400_matrix_chain_6,0.02906599305,0.3526213935,0.3476844713,0.331782,0.331433,0.41609700000000005,0.41551400000000005,0.332458,0.428129,0.42508270000000004
seed_400_matrix_chain_7,0.12233308665000002,0.34035665159999995,0.33884621140000004,0.282229,0.28229299999999996,0.353774,0.353432,0.348871,0.3708861,0.3671236
seed_400_matrix_chain_8,0.28457559805,0.35502259070000003,0.3549532504,0.28133400000000003,0.280371,0.360277,0.35975,0.358074,0.43672029999999995,0.3724627
seed_400_matrix_chain_9,0.00110528985,0.0098030507,0.014355054499999999,0.00113867,0.00114051,0.00114949,0.00115395,0.00237734,0.0020944,0.0018662
seed_400_matrix_chain_10,0.021631620350000002,0.1033120541,0.05337480519999999,0.0658517,0.043430699999999996,0.12575,0.030756,0.10389100000000001,0.1321798,0.0441661
seed_400_matrix_chain_11,0.01593321315,0.24212779940000004,0.0434775113,0.39957800000000004,0.053305700000000004,0.6166510000000001,0.058040800000000004,0.48104600000000003,0.5852884,0.0594298
seed_400_matrix_chain_12,0.24052423074999998,0.4537396765,0.4359709138,0.603699,0.51572,0.957923,0.5174380000000001,0.40454,0.7130584,0.5462323
seed_400_matrix_chain_13,0.024637178849999997,0.080399256,0.044495529000000006,0.0444133,0.041341199999999995,0.09719370000000001,0.0289305,0.0868918,0.0981941,0.0430454
seed_400_matrix_chain_14,0.28529848865,1.0706773371000002,0.9266725060999998,0.7611319999999999,0.756324,1.15621,0.8503149999999999,1.07081,0.9530643,0.8856364
seed_400_matrix_chain_15,0.11174860605,0.34352170610000005,0.1767628781,0.37751799999999996,0.176825,0.48700200000000005,0.183827,0.360978,0.4927751,0.22352260000000002
seed_400_matrix_chain_16,0.14667938325000002,0.6399648808,0.4903350353000001,0.672874,0.377446,0.966052,0.46673400000000004,0.779257,0.6468659999999999,0.4388182
seed_400_matrix_chain_17,0.8208870672999999,0.9080116635000002,0.8961513644,0.8221569999999999,0.821362,0.890352,0.8896639999999999,0.877129,0.9183433000000001,0.8982023000000001
seed_400_matrix_chain_18,0.90253617855,1.5483208023,1.3211471774,2.15257,1.45421,2.76163,1.47296,1.80835,2.6758561000000003,1.5123844
seed_400_matrix_chain_19,0.0038550152499999993,0.2198475305,0.2273723455,0.0829919,0.0828985,0.22959899999999997,0.229501,0.161944,0.2515349,0.2336436
seed_500_matrix_chain_0,0.17654316204999998,0.7560418597,0.5014183643,0.946757,0.372577,1.14273,0.47360699999999994,1.0171299999999999,1.1411677,0.49152529999999994
seed_500_matrix_chain_1,0.32962695745000004,0.4701033972000001,0.4612058815000001,0.42935200000000007,0.493176,0.548826,0.451162,0.5205989999999999,0.4585014,0.4691669
seed_500_matrix_chain_2,0.0057105993999999995,0.19854182239999998,0.1983771998,0.180078,0.17996600000000001,0.18825799999999998,0.18806199999999998,0.0043461,0.21787420000000002,0.1963638
seed_500_matrix_chain_3,0.1387124507,0.1847415205,0.1917761121,0.240123,0.22583699999999998,0.43178,0.222284,0.168625,0.41302669999999997,0.2330136
seed_500_matrix_chain_4,0.00874995395,0.038727737000000005,0.0476037605,0.019732,0.019702200000000003,0.0286906,0.028775400000000003,0.026385400000000003,0.07008450000000001,0.0430881
seed_500_matrix_chain_5,0.08532248285,0.5567234266,0.46372024990000005,0.811132,0.638666,0.952268,0.945068,0.401737,1.0599684999999999,0.5062888
seed_500_matrix_chain_6,0.00932353605,0.2411504648,0.24057338440000006,0.24994,0.250664,0.24626900000000002,0.246758,0.174197,0.2680066,0.32170659999999995
seed_500_matrix_chain_7,0.041130883,0.2648953337,0.2633879404000001,0.03831369999999999,0.038268,0.254689,0.254373,0.24063299999999999,0.3291442,0.281758
seed_500_matrix_chain_8,0.0191108053,0.3571007675,0.32582356380000005,0.0640572,0.0401532,0.357108,0.33150100000000005,0.348576,0.37099240000000006,0.4731486
seed_500_matrix_chain_9,0.4063903199,1.1024781475,0.9014691399,0.984395,0.840181,1.34638,1.04251,1.13228,1.134364,1.0767893
seed_500_matrix_chain_10,0.08581449124999999,0.5497144206000001,0.5033617140000001,0.448826,0.448424,0.613099,0.612908,0.559601,0.5037029000000001,0.47138159999999996
seed_500_matrix_chain_11,0.22174954210000006,0.29746297780000003,0.28646857600000003,0.334887,0.24800100000000003,0.389908,0.24843400000000002,0.236842,0.5623438000000001,0.26395690000000005
seed_500_matrix_chain_12,0.3777714281,0.5285379339999999,0.4690934098,0.4706,0.43475600000000003,0.5333829999999999,0.43132299999999996,0.492803,0.4879947,0.46405159999999995
seed_500_matrix_chain_13,0.2991344148,0.4958015975,0.5869138009,0.47780600000000006,0.476842,0.5701470000000001,0.563526,0.521486,0.5186934,0.6302705
seed_500_matrix_chain_14,0.0132641274,0.047364700799999986,0.04385437010000001,0.0237823,0.0430181,0.051186199999999994,0.0501527,0.0463965,0.0863903,0.0575919
seed_500_matrix_chain_15,0.0293360398,0.1009464191,0.09952694220000001,0.0932277,0.0935187,0.100747,0.100825,0.09433889999999999,0.136536,0.10280979999999999
seed_500_matrix_chain_16,0.05565236174999999,0.2309075157,0.1444772138,0.20919899999999997,0.084598,0.323436,0.131048,0.28418699999999997,0.40773259999999995,0.1390349
seed_500_matrix_chain_17,0.10731249785,0.1411251585,0.15165263710000002,0.13932,0.144705,0.143593,0.142849,0.10980999999999999,0.1732875,0.148806
seed_500_matrix_chain_18,0.1100764792,0.1489151668,0.13730553230000006,0.148357,0.138571,0.175696,0.152039,0.143038,0.18358310000000003,0.15633870000000002
seed_500_matrix_chain_19,0.020652315450000003,0.0378421033,0.037254723999999996,0.0198117,0.0198195,0.035595499999999995,0.03553680000000001,0.0340045,0.0701556,0.0473104


==> speedup_mean.csv <==
,generated0,naive_julia,recommended_julia,naive_armadillo,recommended_armadillo,naive_eigen,recommended_eigen,naive_blaze,naive_matlab,recommended_matlab
0,1.0,9.150954232073524,7.595451961590003,8.342869395284252,6.3345990834249815,13.477881738468957,7.9905580345140015,7.540457772518367,14.53296821129975,8.676829156333767

